Optimal Portfolio of Distinct Frequency-Response Services in Low-Inertia Systems

A reduced level of system inertia due to renewable integration increases the need for cost-effective provision of ancillary services, such as Frequency Response (FR). In this paper we propose a closed-form solution to the differential equation describing frequency dynamics, which allows to obtain frequency-security algebraic constraints to be implemented in optimisation routines. This is done while considering any finite number of FR services with distinguished characteristics, such as different delivery times and activation delays. The problem defined by these frequency-security constraints can be formulated as a Mixed-Integer Second-Order Cone Program (MISOCP), which can be efficiently handled by off-the-shelf conic optimisation solvers. This paper also takes into account the uncertainty in inertia contribution from the demand side by formulating the frequency-security conditions as chance constraints, for which an exact convex reformulation is provided. Finally, case studies highlighting the effectiveness of this frequency-secured formulation are presented.

==> BlockDiagram.tikz <==
% Based on http://www.texample.net/tikz/examples/noise-shaper/

% Definition of blocks:
\tikzset{%
  block/.style    = {draw, thick, rectangle, minimum height = 1em,
    minimum width = 1em, inner sep=2mm, outer sep=0mm,},
  gain/.style     = {draw, thick, isosceles triangle, minimum height = 0.5em, inner sep=0.5mm, outer sep=0mm,
     isosceles triangle apex angle=45},
  sum/.style      = {draw, circle, inner sep=2pt, outer sep=0pt, node distance = 1cm}, % Adder
  input/.style    = {coordinate}, % Input
  output/.style   = {coordinate}, % Output
  % Saturation block, taken from https://tex.stackexchange.com/questions/161075/saturation-block
  saturation/.style={%
    draw, 
    path picture={
      % Get the width and height of the path picture node
      \pgfpointdiff{\pgfpointanchor{path picture bounding box}{north east}}%
        {\pgfpointanchor{path picture bounding box}{south west}}
      \pgfgetlastxy\x\y
      % Scale the x and y vectors so that the range
      % -1 to 1 is slightly shorter than the size of the node
      \tikzset{x=\x*.4, y=\y*.4}
      %
      % Draw annotation
      \draw (-1,0) -- (1,0) (0,-1) -- (0,1); 
      \draw (-1,-.7) -- (-.7,-.7) -- (.7,.7) -- (1,.7);
      % UNCOMMENT THE NEXT LINES IF YOU WANT A RATE-LIMITER INSTEAD OF JUST SATURATION :
%       % Scale the x and y vectors so that the range
%       % -1 to 1 is slightly shorter than the size of the node
%       \tikzset{x=\x*.4, y=\y*.4}
%       %
%       % Draw annotation
%       \draw (-1,0) -- (1,0) (0,-1) -- (0,1);
%       \draw (-0.7,-0.7) -- (0.7,0.7);
    }
  }
}
% Defining string as labels of certain blocks.
\newcommand{\suma}{$+$}

\begin{tikzpicture}[auto, thick, node distance=1cm, >=latex]

\draw
	% Drawing the blocks of first filter :
    node [] (input1) {}
    node at (1.6,0)[block] (delay) {\small $\textrm{T}_{\textrm{del},i}$}
    node at (3,0)[gain] (droop1) {\small -1/$\textrm{K}_i$}
    node at (5,0)[block] (governor) {\Large $\frac{1}{\tau_i s + 1}$}
    node at (6.7,0)[saturation, minimum width=0.8cm, minimum height=0.8cm] (sat1) {}
    node at (8.6,0)[] (output1) {}
    ;
    
    % Joining blocks. 
    % Commands \draw with options like [->] must be written individually
	\draw[->](input1) -- node[pos=0.3] {$\Delta f$} (delay);
    \draw[->](delay) -- node {} (droop1);
	\draw[->](droop1) -- node {} (governor);
    \draw[->](governor) -- node {} (sat1);
    \draw[->](sat1) -- node[pos=0.55]{$\textrm{FR}_i$} (output1);

    
	% Boxing and labelling noise shapers
	\node [] at (1.6,-0.6) {\small Static FR};
    \node [] at (1.6,-0.9) {\small delay};
    \node [] at (3.2,-0.8) {\small Droop};
    \node [] at (5,-0.8) {\small Provider $i$};
    \node [] at (6.7,-0.8) {\small Saturation};
	
\end{tikzpicture}

